A Regional Dopamine-Serotonin Control Model of Conscious State

This article proposes a dopamine-serotonin theory of conscious state control. Regional dopamine signaling controls a candidate intensity coordinate and serotonergic signaling changes a candidate coordinate of felt complexity and significance within the capacity of the neural substrate. A receptor model, a regional bottleneck and a cumulative intensity response with an upper collapse gate connect these coordinates. Extensions cover sleep, seizures, regional demand, species differences, development, terminal collapse and receptor priming. A fixed regional benchmark and a weight-cancelling sensitivity identity provide quantitative tests across perturbations. Exploratory PPMI analyses examine REM timing and regional motor response. Restricted waiting for sustained REM uses 10,537 nights from 137 participants, with formulation variation in 36. A formulation contrast gives +1.220 minutes per 100 mg/day LEDD substitution at fixed total levodopa LEDD (95% interval 0.425 to 2.014, Holm-adjusted p = 0.0546 across six tests). Individual trends reduce the estimate to +0.905 minutes (-0.037 to 1.847), and removing the largest information contributor gives +0.482 minutes (-0.308 to 1.272). Estimates stay positive after deleting the two or three largest contributors, but all four intervals span zero. Conventional REM phase and latency coefficients are positive in both temporal models. A regional motor comparison in 254 participants finds an uncertain incremental prediction gain from a regional imaging response term (log-score difference $-7.38\times10^{-5}$, 95% interval $[-3.72,3.68]\times10^{-3}$). These outcomes measure sleep and motor behavior, rather than receptor signaling or conscious experience. The REM pattern motivates a prospective entry-mechanism test.

==> figures/state_response.dat <==
percent C
0 0
0.2 4.81835957347e-06
0.4 1.96907372885e-05
0.6 4.52461565346e-05
0.8 8.21164929955e-05
1 0.000130934876882
1.2 0.000192334054442
1.4 0.000266944715192
1.6 0.000355393791629
1.8 0.000458302738523
2 0.000576285799097
2.2 0.000709948265694
2.4 0.000859884742662
2.6 0.00102667741935
2.8 0.00121089436123
3 0.00141308782711
3.2 0.00163379262058
3.4 0.00187352448354
3.6 0.00213277853983
3.8 0.00241202779652
4 0.00271172171057
4.2 0.00303228482796
4.4 0.00337411550231
4.6 0.00373758469968
4.8 0.00412303489556
5 0.00453077907009
5.2 0.00496109980644
5.4 0.00541424849752
5.6 0.00589044466479
5.8 0.00638987539311
6 0.00691269488439
6.2 0.00745902413249
6.4 0.00802895072101
6.6 0.00862252874487
6.8 0.00923977885612
7 0.00988068843343
7.2 0.0105452118743
7.4 0.0112332710079
7.6 0.0119447556266
7.8 0.0126795241323
8 0.0134374042944
8.2 0.0142181941144
8.4 0.0150216627931
8.6 0.0158475517927
8.8 0.0166955759911
9 0.0175654249173
9.2 0.0184567640656
9.4 0.0193692362772
9.6 0.0203024631839
9.8 0.0212560467048
10 0.0222295705877
10.2 0.0232226019874
10.4 0.0242346930712
10.6 0.0252653826449
10.8 0.0263141977878
11 0.0273806554917
11.2 0.0284642642922
11.4 0.0295645258863
11.6 0.0306809367279
11.8 0.0318129895927
12 0.0329601751066
12.2 0.0341219832288
12.4 0.0352979046859
12.6 0.0364874323481
12.8 0.0376900625446
13 0.0389052963112
13.2 0.0401326405676
13.4 0.0413716092199
13.6 0.0426217241848
13.8 0.0438825163344
14 0.0451535263581
14.2 0.0464343055421
14.4 0.0477244164651
14.6 0.04902343361
14.8 0.0503309438934
15 0.0516465471127
15.2 0.0529698563144
15.4 0.0543004980844
15.6 0.0556381127637
15.8 0.0569823545932
16 0.058332891791
16.2 0.0596894065659
16.4 0.0610515950719
16.6 0.0624191673091
16.8 0.0637918469737
17 0.0651693712651
17.2 0.0665514906526
17.4 0.067937968609
17.6 0.0693285813147
17.8 0.0707231173388
18 0.0721213773023
18.2 0.0735231735272
18.4 0.074928329678
18.6 0.0763366803992
18.8 0.0777480709539
19 0.0791623568673
19.2 0.0805794035788
19.4 0.0819990861077
19.6 0.0834212887331
19.8 0.0848459046939
20 0.0862728359087
20.2 0.0877019927204
20.4 0.0891332936642
20.6 0.0905666652636
20.8 0.0920020418527
21 0.0934393654272
21.2 0.0948785855238
21.4 0.0963196591274
21.6 0.0977625506068
21.8 0.0992072316774
22 0.10065368139
22.2 0.102101886147
22.4 0.103551839735
22.6 0.105003543392
22.8 0.106457005879
23 0.107912243587
23.2 0.109369280642
23.4 0.110828149041
23.6 0.112288888785
23.8 0.113751548033
24 0.115216183253
24.2 0.116682859385
24.4 0.118151650003
24.6 0.119622637474
24.8 0.121095913123
25 0.122571577386
25.2 0.124049739958
25.4 0.125530519936
25.6 0.127014045947
25.8 0.12850045627
26 0.129989898939
26.2 0.131482531835
26.4 0.132978522758
26.6 0.134478049489
26.8 0.135981299826
27 0.137488471606
27.2 0.138999772705
27.4 0.14051542102
27.6 0.142035644426
27.8 0.143560680721
28 0.145090777539
28.2 0.146626192252
28.4 0.148167191842
28.6 0.149714052758
28.8 0.151267060754
29 0.152826510697
29.2 0.154392706368
29.4 0.155965960232
29.6 0.157546593196
29.8 0.159134934346
30 0.160731320667
30.2 0.162336096743
30.4 0.163949614442
30.6 0.165572232589
30.8 0.167204316611
31 0.168846238186
31.2 0.170498374855
31.4 0.172161109644
31.6 0.173834830653
31.8 0.175519930642
32 0.177216806609
32.2 0.178925859344
32.4 0.180647492986
32.6 0.182382114558
32.8 0.184130133503
33 0.185891961201
33.2 0.187668010485
33.4 0.189458695141
33.6 0.191264429409
33.8 0.193085627468
34 0.194922702919
34.2 0.196776068262
34.4 0.19864613436
34.6 0.200533309906
34.8 0.202438000878
35 0.204360609992
35.2 0.206301536148
35.4 0.208261173873
35.6 0.21023991276
35.8 0.212238136906
36 0.214256224338
36.2 0.216294546447
36.4 0.218353467416
36.6 0.220433343642
36.8 0.222534523162
37 0.224657345079
37.2 0.226802138981
37.4 0.228969224372
37.6 0.231158910093
37.8 0.233371493752
38 0.235607261155
38.2 0.237866485742
38.4 0.240149428023
38.6 0.242456335026
38.8 0.244787439747
39 0.247142960606
39.2 0.24952310092
39.4 0.251928048374
39.6 0.25435797451
39.8 0.256813034227
40 0.259293365292
40.2 0.261799087867
40.4 0.264330304049
40.6 0.266887097433
40.8 0.269469532683
41 0.272077655133
41.2 0.274711490403
41.4 0.277371044039
41.6 0.280056301173
41.8 0.282767226217
42 0.285503762571
42.2 0.288265832371
42.4 0.291053336256
42.6 0.293866153175
42.8 0.296704140212
43 0.299567132461
43.2 0.302454942921
43.4 0.305367362433
43.6 0.308304159651
43.8 0.311265081052
44 0.31424985098
44.2 0.317258171736
44.4 0.320289723699
44.6 0.323344165495
44.8 0.3264211342
45 0.32952024559
45.2 0.332641094429
45.4 0.335783254797
45.6 0.338946280463
45.8 0.342129705299
46 0.345333043732
46.2 0.34855579124
46.4 0.351797424884
46.6 0.355057403886
46.8 0.358335170238
47 0.361630149353
47.2 0.364941750751
47.4 0.368269368783
47.6 0.37161238338
47.8 0.374970160846
48 0.378342054672
48.2 0.381727406382
48.4 0.385125546407
48.6 0.388535794979
48.8 0.391957463053
49 0.395389853242
49.2 0.398832260781
49.4 0.40228397449
49.6 0.405744277764
49.8 0.409212449569
50 0.412687765439
50.2 0.416169498489
50.4 0.41965692042
50.6 0.423149302531
50.8 0.426645916723
51 0.4301460365
51.2 0.433648937962
51.4 0.437153900781
51.6 0.440660209174
51.8 0.44416715285
52 0.447674027944
52.2 0.451180137926
52.4 0.454684794494
52.6 0.458187318434
52.8 0.461687040456
53 0.465183302004
53.2 0.468675456026
53.4 0.472162867723
53.6 0.475644915255
53.8 0.479120990413
54 0.48259049926
54.2 0.486052862725
54.4 0.489507517165
54.6 0.492953914885
54.8 0.496391524616
55 0.499819831955
55.2 0.503238339766
55.4 0.506646568528
55.6 0.510044056659
55.8 0.513430360783
56 0.516805055967
56.2 0.520167735909
56.4 0.52351801309
56.6 0.526855518889
56.8 0.530179903649
57 0.533490836719
57.2 0.536788006446
57.4 0.540071120136
57.6 0.543339903984
57.8 0.546594102961
58 0.549833480676
58.2 0.553057819201
58.4 0.556266918871
58.6 0.559460598054
58.8 0.56263869289
59 0.565801057007
59.2 0.568947561215
59.4 0.572078093175
59.6 0.575192557047
59.8 0.578290873118
60 0.581372977411
60.2 0.584438821284
60.4 0.587488371006
60.6 0.590521607321
60.8 0.593538525006
61 0.596539132412
61.2 0.599523450997
61.4 0.602491514857
61.6 0.60544337024
61.8 0.608379075065
62 0.611298698436
62.2 0.614202320145
62.4 0.617090030181
62.6 0.619961928242
62.8 0.622818123237
63 0.625658732799
63.2 0.628483882797
63.4 0.631293706855
63.6 0.634088345866
63.8 0.636867947525
64 0.639632665861
64.2 0.64238266077
64.4 0.64511809757
64.6 0.647839146549
64.8 0.650545982531
65 0.65323878445
65.2 0.655917734926
65.4 0.658583019865
65.6 0.661234828053
65.8 0.663873350774
66 0.666498781429
66.2 0.669111315175
66.4 0.671711148568
66.6 0.674298479219
66.8 0.676873505465
67 0.679436426048
67.2 0.681987439807
67.4 0.684526745382
67.6 0.687054540929
67.8 0.689571023846
68 0.692076390513
68.2 0.69457083604
68.4 0.697054554033
68.6 0.699527736361
68.8 0.701990572944
69 0.704443251547
69.2 0.706885957586
69.4 0.709318873946
69.6 0.711742180804
69.8 0.714156055473
70 0.716560672244
70.2 0.71895620225
70.4 0.721342813325
70.6 0.723720669889
70.8 0.726089932829
71 0.728450759396
71.2 0.730803303109
71.4 0.733147713667
71.6 0.735484136869
71.8 0.737812714545
72 0.740133584489
72.2 0.742446880407
72.4 0.744752731865
72.6 0.747051264249
72.8 0.74934259873
73 0.751626852236
73.2 0.753904137429
73.4 0.75617456269
73.6 0.758438232109
73.8 0.760695245482
74 0.762945698307
74.2 0.765189681797
74.4 0.767427282887
74.6 0.76965858425
74.8 0.771883664321
75 0.774102597315
75.2 0.776315453264
75.4 0.778522298044
75.6 0.780723193413
75.8 0.782918197053
76 0.785107362611
76.2 0.787290739748
76.4 0.789468374187
76.6 0.791640307766
76.8 0.793806578494
77 0.795967220606
77.2 0.798122264628
77.4 0.800271737436
77.6 0.80241566232
77.8 0.804554059052
78 0.806686943954
78.2 0.808814329967
78.4 0.810936226721
78.6 0.813052640612
78.8 0.815163574872
79 0.817269029646
79.2 0.819369002067
79.4 0.821463486334
79.6 0.823552473791
79.8 0.825635953002
80 0.827713909834
80.2 0.829786327536
80.4 0.831853186819
80.6 0.833914465936
80.8 0.835970140763
81 0.838020184879
81.2 0.840064569652
81.4 0.842103264315
81.6 0.844136236046
81.8 0.846163450056
82 0.848184869663
82.2 0.850200456376
82.4 0.852210169973
82.6 0.854213968583
82.8 0.856211808763
83 0.858203645579
83.2 0.860189432684
83.4 0.862169122392
83.6 0.864142665761
83.8 0.866110012665
84 0.86807111187
84.2 0.870025911111
84.4 0.871974357161
84.6 0.873916395911
84.8 0.875851972436
85 0.877781031068
85.2 0.879703515468
85.4 0.881619368692
85.6 0.883528533262
85.8 0.88543095123
86 0.887326564245
86.2 0.889215313621
86.4 0.891097140395
86.6 0.892971985392
86.8 0.894839789287
87 0.896700492664
87.2 0.898554036075
87.4 0.900400360097
87.6 0.902239405387
87.8 0.904071112743
88 0.905895423148
88.2 0.907712277831
88.4 0.909521618312
88.6 0.911323386457
88.8 0.913117524522
89 0.914903975202
89.2 0.916682681675
89.4 0.918453587652
89.6 0.920216637412
89.8 0.921971775849
90 0.923718948511
90.2 0.92545810164
90.4 0.927189182209
90.6 0.928912137956
90.8 0.930626917425
91 0.932333469993
91.2 0.934031745907
91.4 0.935721696314
91.6 0.93740327329
91.8 0.93907642987
92 0.940741120073
92.2 0.94239729893
92.4 0.94404492251
92.6 0.94568394794
92.8 0.947314333428
93 0.948936038287
93.2 0.950549022952
93.4 0.952153249001
93.6 0.953748679168
93.8 0.955335277365
94 0.956913008695
94.2 0.958481839463
94.4 0.960041737193
94.6 0.961592670639
94.8 0.963134609795
95 0.964667525905
95.2 0.96619139147
95.4 0.96770618026
95.6 0.969211867315
95.8 0.970708428957
96 0.97219584279
96.2 0.973674087704
96.4 0.975143143881
96.6 0.976602992794
96.8 0.97805361721
97 0.97949500119
97.2 0.980927130085
97.4 0.982349990541
97.6 0.983763570493
97.8 0.98516785916
98 0.986562847047
98.2 0.987948525934
98.4 0.989324888877
98.6 0.990691930198
98.8 0.992049645481
99 0.993398031562
99.2 0.994737086526
99.4 0.996066809693
99.6 0.997387201613
99.8 0.998698264056
100 1
100.2 1.00129241362
100.4 1.00257551029
100.6 1.00384929655
100.8 1.0051137801
101 1.00636896981
101.2 1.00761487566
101.4 1.00885150879
101.6 1.01007888144
101.8 1.01129700693
102 1.0125058997
102.2 1.01370557522
102.4 1.01489605006
102.6 1.01607734178
102.8 1.017249469
103 1.01841245134
103.2 1.01956630941
103.4 1.02071106481
103.6 1.02184674007
103.8 1.02297335869
104 1.02409094509
104.2 1.02519952461
104.4 1.02629912347
104.6 1.02738976876
104.8 1.02847148845
105 1.02954431135
105.2 1.03060826707
105.4 1.03166338605
105.6 1.03270969953
105.8 1.03374723948
106 1.03477603868
106.2 1.03579613059
106.4 1.03680754944
106.6 1.03781033013
106.8 1.03880450826
107 1.03979012008
107.2 1.04076720252
107.4 1.04173579311
107.6 1.04269593002
107.8 1.04364765199
108 1.04459099837
108.2 1.04552600905
108.4 1.04645272447
108.6 1.04737118562
108.8 1.04828143398
109 1.04918351152
109.2 1.05007746072
109.4 1.05096332448
109.6 1.05184114619
109.8 1.05271096964
110 1.05357283903
110.2 1.05442679899
110.4 1.0552728945
110.6 1.05611117092
110.8 1.05694167396
111 1.05776444967
111.2 1.05857954441
111.4 1.05938700484
111.6 1.06018687795
111.8 1.06097921095
112 1.06176405136
112.2 1.06254144693
112.4 1.06331144563
112.6 1.06407409567
112.8 1.06482944546
113 1.0655775436
113.2 1.06631843888
113.4 1.06705218024
113.6 1.0677788168
113.8 1.06849839779
114 1.06921097261
114.2 1.06991659073
114.4 1.07061530176
114.6 1.0713071554
114.8 1.07199220142
115 1.07267048967
115.2 1.07334207005
115.4 1.07400699252
115.6 1.07466530709
115.8 1.07531706376
116 1.07596231259
116.2 1.07660110362
116.4 1.0772334869
116.6 1.07785951246
116.8 1.07847923033
117 1.07909269049
117.2 1.07969994288
117.4 1.08030103741
117.6 1.08089602391
117.8 1.08148495217
118 1.0820678719
118.2 1.08264483271
118.4 1.08321588415
118.6 1.08378107565
118.8 1.08434045656
119 1.0848940761
119.2 1.08544198338
119.4 1.08598422739
119.6 1.08652085698
119.8 1.08705192088
120 1.08757746766
120.2 1.08809754573
120.4 1.08861220338
120.6 1.08912148872
120.8 1.08962544968
121 1.09012413404
121.2 1.09061758939
121.4 1.09110586315
121.6 1.09158900253
121.8 1.09206705458
122 1.09254006614
122.2 1.09300808383
122.4 1.0934711541
122.6 1.09392932317
122.8 1.09438263705
123 1.09483114155
123.2 1.09527488223
123.4 1.09571390445
123.6 1.09614825333
123.8 1.09657797379
124 1.09700311047
124.2 1.09742370781
124.4 1.09783981001
124.6 1.09825146101
124.8 1.09865870451
125 1.09906158398
125.2 1.09946014264
125.4 1.09985442344
125.6 1.1002444691
125.8 1.10063032207
126 1.10101202455
126.2 1.10138961848
126.4 1.10176314556
126.6 1.10213264719
126.8 1.10249816455
127 1.10285973853
127.2 1.10321740976
127.4 1.10357121862
127.6 1.1039212052
127.8 1.10426740934
128 1.1046098706
128.2 1.10494862829
128.4 1.10528372142
128.6 1.10561518877
128.8 1.10594306881
129 1.10626739976
129.2 1.10658821957
129.4 1.10690556593
129.6 1.10721947622
129.8 1.10752998758
130 1.10783713688
130.2 1.1081409607
130.4 1.10844149537
130.6 1.10873877693
130.8 1.10903284116
131 1.10932372357
131.2 1.10961145939
131.4 1.10989608361
131.6 1.11017763091
131.8 1.11045613573
132 1.11073163223
132.2 1.11100415431
132.4 1.11127373561
132.6 1.11154040948
132.8 1.11180420904
133 1.11206516712
133.2 1.11232331629
133.4 1.11257868888
133.6 1.11283131693
133.8 1.11308123224
134 1.11332846634
134.2 1.11357305052
134.4 1.11381501579
134.6 1.11405439292
134.8 1.11429121243
135 1.11452550457
135.2 1.11475729937
135.4 1.11498662657
135.6 1.11521351569
135.8 1.115437996
136 1.11566009651
136.2 1.115879846
136.4 1.11609727301
136.6 1.11631240582
136.8 1.11652527248
137 1.11673590082
137.2 1.1169443184
137.4 1.11715055258
137.6 1.11735463045
137.8 1.11755657891
138 1.11775642459
138.2 1.11795419392
138.4 1.11814991308
138.6 1.11834360805
138.8 1.11853530457
139 1.11872502817
139.2 1.11891280415
139.4 1.11909865759
139.6 1.11928261336
139.8 1.11946469612
140 1.11964493031
140.2 1.11982334016
140.4 1.11999994969
140.6 1.12017478273
140.8 1.12034786287
141 1.12051921353
141.2 1.1206888579
141.4 1.120856819
141.6 1.12102311963
141.8 1.1211877824
142 1.12135082972
142.2 1.12151228382
142.4 1.12167216673
142.6 1.1218305003
142.8 1.12198730618
143 1.12214260584
143.2 1.12229642058
143.4 1.1224487715
143.6 1.12259967953
143.8 1.12274916542
144 1.12289724974
144.2 1.1230439529
144.4 1.12318929514
144.6 1.1233332965
144.8 1.12347597687
145 1.123617356
145.2 1.12375745343
145.4 1.12389628857
145.6 1.12403388066
145.8 1.12417024877
146 1.12430541183
146.2 1.1244393886
146.4 1.12457219771
146.6 1.12470385762
146.8 1.12483438664
147 1.12496380293
147.2 1.12509212453
147.4 1.12521936931
147.6 1.12534555501
147.8 1.12547069921
148 1.12559481939
148.2 1.12571793286
148.4 1.12584005681
148.6 1.12596120829
148.8 1.12608140423
149 1.12620066142
149.2 1.12631899653
149.4 1.1264364261
149.6 1.12655296655
149.8 1.12666863417
150 1.12678344515
150.2 1.12689741554
150.4 1.12701056127
150.6 1.12712289818
150.8 1.12723444198
151 1.12734520828
151.2 1.12745521256
151.4 1.12756447021
151.6 1.12767299651
151.8 1.12778080663
152 1.12788791565
152.2 1.12799433854
152.4 1.12810009016
152.6 1.12820518531
152.8 1.12830963864
153 1.12841346476
153.2 1.12851667814
153.4 1.12861929321
153.6 1.12872132426
153.8 1.12882278552
154 1.12892369114
154.2 1.12902405516
154.4 1.12912389158
154.6 1.12922321427
154.8 1.12932203705
155 1.12942037367
155.2 1.12951823777
155.4 1.12961564296
155.6 1.12971260274
155.8 1.12980913055
156 1.12990523978
156.2 1.13000094373
156.4 1.13009625563
156.6 1.13019118867
156.8 1.13028575596
157 1.13037997055
157.2 1.13047384544
157.4 1.13056739354
157.6 1.13066062776
157.8 1.13075356089
158 1.13084620572
158.2 1.13093857496
158.4 1.13103068128
158.6 1.13112253728
158.8 1.13121415555
159 1.1313055486
159.2 1.13139672891
159.4 1.13148770892
159.6 1.13157850102
159.8 1.13166911757
160 1.13175957088
160.2 1.13184987324
160.4 1.13194003687
160.6 1.132030074
160.8 1.1321199968
161 1.13220981741
161.2 1.13229954796
161.4 1.13238920052
161.6 1.13247878717
161.8 1.13256831992
162 1.13265781081
162.2 1.13274727181
162.4 1.13283671489
162.6 1.13292615201
162.8 1.13301559509
163 1.13310505604
163.2 1.13319454678
163.4 1.13328407917
163.6 1.13337366509
163.8 1.13346331641
164 1.13355304497
164.2 1.13364286262
164.4 1.13373278119
164.6 1.13382281252
164.8 1.13391296842
165 1.13400326074
165.2 1.13409370127
165.4 1.13418430186
165.6 1.13427507432
165.8 1.13436603048
166 1.13445718217
166.2 1.13454854123
166.4 1.13464011949
166.6 1.13473192882
166.8 1.13482398107
167 1.13491628811
167.2 1.13500886182
167.4 1.13510171411
167.6 1.13519485689
167.8 1.13528830208
168 1.13538206164
168.2 1.13547614752
168.4 1.13557057171
168.6 1.13566534623
168.8 1.13576048309
169 1.13585599436
169.2 1.13595189211
169.4 1.13604818845
169.6 1.13614489552
169.8 1.13624202548
170 1.13633959052
170.2 1.13643760288
170.4 1.13653607481
170.6 1.13663501861
170.8 1.13673444662
171 1.1368343712
171.2 1.13693480476
171.4 1.13703575974
171.6 1.13713724865
171.8 1.137239284
172 1.13734187838
172.2 1.1374450444
172.4 1.13754879474
172.6 1.13765314211
172.8 1.13775809926
173 1.13786367903
173.2 1.13796989427
173.4 1.1380767579
173.6 1.1381842829
173.8 1.13829248228
174 1.13840136915
174.2 1.13851095664
174.4 1.13862125796
174.6 1.13873228636
174.8 1.13884405517
175 1.13895657779
175.2 1.13906986765
175.4 1.13918393828
175.6 1.13929880327
175.8 1.13941447626
176 1.13953097098
176.2 1.13964830122
176.4 1.13976648085
176.6 1.13988552379
176.8 1.14000544407
177 1.14012625577
177.2 1.14024797304
177.4 1.14037061015
177.6 1.1404941814
177.8 1.14061870119
178 1.14074418402
178.2 1.14087064444
178.4 1.14099809711
178.6 1.14112655676
178.8 1.14125603822
179 1.14138655639
179.2 1.14151812627
179.4 1.14165076296
179.6 1.14178448162
179.8 1.14191929754
180 1.14205522609
180.2 1.14219228271
180.4 1.14233048298
180.6 1.14246984254
180.8 1.14261037716
181 1.14275210267
181.2 1.14289503504
181.4 1.14303919033
181.6 1.14318458469
181.8 1.14333123438
182 1.14347915577
182.2 1.14362836534
182.4 1.14377887968
182.6 1.14393071546
182.8 1.14408388951
183 1.14423841871
183.2 1.14439432011
183.4 1.14455161084
183.6 1.14471030814
183.8 1.1448704294
184 1.14503199208
184.2 1.1451950138
184.4 1.14535951226
184.6 1.14552550532
184.8 1.14569301093
185 1.14586204717
185.2 1.14603263224
185.4 1.14620478448
185.6 1.14637852233
185.8 1.14655386438
186 1.14673082932
186.2 1.14690943598
186.4 1.14708970334
186.6 1.14727165047
186.8 1.14745529661
187 1.14764066108
187.2 1.1478277634
187.4 1.14801662316
187.6 1.14820726011
187.8 1.14839969415
188 1.14859394529
188.2 1.1487900337
188.4 1.14898797965
188.6 1.14918780359
188.8 1.14938952608
189 1.14959316784
189.2 1.14979874972
189.4 1.1500062927
189.6 1.15021581792
189.8 1.15042734665
190 1.15064090032
190.2 1.15085650048
190.4 1.15107416884
190.6 1.15129392725
190.8 1.1515157977
191 1.15173980234
191.2 1.15196596346
191.4 1.15219430349
191.6 1.15242484501
191.8 1.15265761076
192 1.15289262361
192.2 1.15312990659
192.4 1.15336948288
192.6 1.15361137581
192.8 1.15385560884
193 1.15410220561
193.2 1.15435118989
193.4 1.15460258561
193.6 1.15485641685
193.8 1.15511270783
194 1.15537148294
194.2 1.1556327667
194.4 1.15589658379
194.6 1.15616295906
194.8 1.15643191747
195 1.15670348418
195.2 1.15697768446
195.4 1.15725454375
195.6 1.15753408764
195.8 1.15781634187
196 1.15810133233
196.2 1.15838908505
196.4 1.15867962623
196.6 1.15897298219
196.8 1.15926917944
197 1.1595682446
197.2 1.15987020446
197.4 1.16017508594
197.6 1.16048291614
197.8 1.16079372226
198 1.16110753168
198.2 1.16142437191
198.4 1.16174427061
198.6 1.16206725558
198.8 1.16239335477
199 1.16272259625
199.2 1.16305500826
199.4 1.16339061915
199.6 1.16372945743
199.8 1.16407155174
200 1.16441693084
200.2 1.16476562364
200.4 1.1651176592
200.6 1.16547306667
200.8 1.16583187536
201 1.1661941147
201.2 1.16655981424
201.4 1.16692900367
201.6 1.1673017128
201.8 1.16767797154
202 1.16805780994
202.2 1.16844125816
202.4 1.16882834649
202.6 1.16921910531
202.8 1.16961356512
203 1.17001175654
203.2 1.17041371028
203.4 1.17081945717
203.6 1.17122902812
203.8 1.17164245415
204 1.17205976638
204.2 1.17248099603
204.4 1.17290617438
204.6 1.17333533284
204.8 1.17376850287
205 1.17420571602
205.2 1.17464700393
205.4 1.1750923983
205.6 1.17554193091
205.8 1.17599563361
206 1.1764535383
206.2 1.17691567696
206.4 1.17738208161
206.6 1.17785278434
206.8 1.17832781727
207 1.17880721258
207.2 1.17929100249
207.4 1.17977921924
207.6 1.18027189513
207.8 1.18076906246
208 1.18127075357
208.2 1.18177700081
208.4 1.18228783655
208.6 1.18280329318
208.8 1.18332340307
209 1.18384819859
209.2 1.18437771214
209.4 1.18491197606
209.6 1.1854510227
209.8 1.18599488439
210 1.18654359341
210.2 1.18709718204
210.4 1.18765568249
210.6 1.18821912694
210.8 1.18878754751
211 1.18936097627
211.2 1.18993944521
211.4 1.19052298627
211.6 1.1911116313
211.8 1.19170541208
212 1.19230436027
212.2 1.19290850747
212.4 1.19351788514
212.6 1.19413252466
212.8 1.19475245727
213 1.19537771409
213.2 1.19600832611
213.4 1.19664432416
213.6 1.19728573896
213.8 1.19793260104
214 1.19858494077
214.2 1.19924278835
214.4 1.19990617382
214.6 1.200575127
214.8 1.20124967752
215 1.20192985482
215.2 1.20261568811
215.4 1.20330720639
215.6 1.20400443841
215.8 1.2047074127
216 1.20541615752
216.2 1.20613070088
216.4 1.20685107053
216.6 1.20757729393
216.8 1.20830939826
217 1.2090474104
217.2 1.20979135693
217.4 1.2105412641
217.6 1.21129715785
217.8 1.21205906378
218 1.21282700714
218.2 1.21360101282
218.4 1.21438110537
218.6 1.21516730892
218.8 1.21595964726
219 1.21675814374
219.2 1.21756282134
219.4 1.21837370261
219.6 1.21919080965
219.8 1.22001416415
220 1.22084378733
220.2 1.22167969995
220.4 1.22252192233
220.6 1.22337047425
220.8 1.22422537505
221 1.22508664353
221.2 1.225954298
221.4 1.22682835621
221.6 1.22770883539
221.8 1.22859575224
222 1.22948912286
222.2 1.2303889628
222.4 1.23129528703
222.6 1.23220810992
222.8 1.23312744522
223 1.23405330607
223.2 1.234985705
223.4 1.23592465387
223.6 1.23687016391
223.8 1.23782224568
224 1.23878090905
224.2 1.23974616323
224.4 1.24071801672
224.6 1.24169647731
224.8 1.24268155208
225 1.24367324735
225.2 1.24467156875
225.4 1.2456765211
225.6 1.24668810851
225.8 1.24770633426
226 1.24873120089
226.2 1.24976271011
226.4 1.25080086286
226.6 1.25184565923
226.8 1.25289709848
227 1.25395517906
227.2 1.25501989854
227.4 1.25609125366
227.6 1.25716924026
227.8 1.25825385332
228 1.25934508693
228.2 1.26044293427
228.4 1.26154738763
228.6 1.26265843836
228.8 1.26377607691
229 1.26490029276
229.2 1.26603107448
229.4 1.26716840966
229.6 1.26831228495
229.8 1.26946268602
230 1.27061959755
230.2 1.27178300325
230.4 1.27295288585
230.6 1.27412922704
230.8 1.27531200753
231 1.27650120702
231.2 1.27769680417
231.4 1.27889877662
231.6 1.28010710099
231.8 1.28132175283
232 1.28254270668
232.2 1.28376993599
232.4 1.2850034132
232.6 1.28624310966
232.8 1.28748899565
233 1.28874104041
233.2 1.28999921209
233.4 1.29126347776
233.6 1.29253380342
233.8 1.29381015398
234 1.29509249329
234.2 1.29638078407
234.4 1.29767498801
234.6 1.29897506565
234.8 1.30028097649
235 1.30159267891
235.2 1.30291013021
235.4 1.3042332866
235.6 1.30556210319
235.8 1.30689653402
236 1.30823653202
236.2 1.30958204905
236.4 1.31093303588
236.6 1.3122894422
236.8 1.31365121662
237 1.31501830666
237.2 1.3163906588
237.4 1.31776821843
237.6 1.31915092988
237.8 1.32053873643
238 1.32193158029
238.2 1.32332940265
238.4 1.32473214364
238.6 1.32613974236
238.8 1.32755213688
239 1.32896926427
239.2 1.33039106056
239.4 1.3318174608
239.6 1.33324839904
239.8 1.33468380834
240 1.3361236208
240.2 1.33756776753
240.4 1.33901617871
240.6 1.34046878358
240.8 1.34192551041
241 1.3433862866
241.2 1.34485103862
241.4 1.34631969203
241.6 1.34779217153
241.8 1.34926840094
242 1.35074830325
242.2 1.35223180057
242.4 1.35371881421
242.6 1.35520926467
242.8 1.35670307165
243 1.35820015407
243.2 1.35970043008
243.4 1.36120381711
243.6 1.36271023182
243.8 1.3642195902
244 1.36573180752
244.2 1.36724679837
244.4 1.36876447671
244.6 1.37028475583
244.8 1.37180754841
245 1.37333276654
245.2 1.37486032172
245.4 1.37639012488
245.6 1.37792208642
245.8 1.37945611622
246 1.38099212364
246.2 1.38253001759
246.4 1.3840697065
246.6 1.38561109837
246.8 1.38715410078
247 1.38869862092
247.2 1.39024456562
247.4 1.39179184135
247.6 1.39334035424
247.8 1.39489001014
248 1.3964407146
248.2 1.39799237292
248.4 1.39954489018
248.6 1.40109817121
248.8 1.40265212069
249 1.40420664311
249.2 1.40576164282
249.4 1.40731702406
249.6 1.40887269098
249.8 1.41042854763
250 1.41198449805
250.2 1.41354044623
250.4 1.41509629617
250.6 1.41665195189
250.8 1.41820731746
251 1.41976229702
251.2 1.42131679479
251.4 1.42287071514
251.6 1.42442396255
251.8 1.42597644168
252 1.42752805738
252.2 1.4290787147
252.4 1.43062831894
252.6 1.43217677564
252.8 1.43372399064
253 1.43526987007
253.2 1.43681432039
253.4 1.43835724841
253.6 1.43989856131
253.8 1.44143816666
254 1.44297597245
254.2 1.44451188709
254.4 1.44604581947
254.6 1.44757767895
254.8 1.44910737539
255 1.45063481917
255.2 1.4521599212
255.4 1.45368259297
255.6 1.45520274654
255.8 1.45672029458
256 1.45823515036
256.2 1.4597472278
256.4 1.46125644149
256.6 1.46276270668
256.8 1.46426593931
257 1.46576605605
257.2 1.46726297428
257.4 1.46875661213
257.6 1.4702468885
257.8 1.47173372306
258 1.47321703628
258.2 1.47469674943
258.4 1.47617278462
258.6 1.47764506479
258.8 1.47911351372
259 1.48057805609
259.2 1.48203861743
259.4 1.48349512418
259.6 1.48494750369
259.8 1.48639568421
260 1.48783959493
260.2 1.489279166
260.4 1.4907143285
260.6 1.49214501448
260.8 1.49357115697
261 1.49499268997
261.2 1.49640954848
261.4 1.49782166852
261.6 1.49922898709
261.8 1.50063144223
262 1.50202897298
262.2 1.50342151945
262.4 1.50480902276
262.6 1.50619142508
262.8 1.50756866964
263 1.50894070072
263.2 1.51030746368
263.4 1.51166890491
263.6 1.51302497191
263.8 1.51437561323
264 1.5157207785
264.2 1.51706041844
264.4 1.51839448485
264.6 1.51972293061
264.8 1.52104570969
265 1.52236277715
265.2 1.52367408914
265.4 1.52497960289
265.6 1.52627927674
265.8 1.5275730701
266 1.52886094347
266.2 1.53014285844
266.4 1.53141877771
266.6 1.53268866503
266.8 1.53395248525
267 1.5352102043
267.2 1.53646178918
267.4 1.53770720798
267.6 1.53894642985
267.8 1.540179425
268 1.54140616471
268.2 1.54262662133
268.4 1.54384076825
268.6 1.54504857992
268.8 1.54625003182
269 1.54744510048
269.2 1.54863376345
269.4 1.54981599933
269.6 1.55099178771
269.8 1.55216110922
270 1.55332394548
270.2 1.55448027912
270.4 1.55563009374
270.6 1.55677337396
270.8 1.55791010534
271 1.55904027443
271.2 1.56016386875
271.4 1.56128087674
271.6 1.56239128781
271.8 1.56349509228
272 1.56459228144
272.2 1.56568284744
272.4 1.56676678337
272.6 1.56784408321
272.8 1.56891474184
273 1.56997875499
273.2 1.57103611929
273.4 1.57208683219
273.6 1.57313089203
273.8 1.57416829796
274 1.57519904995
274.2 1.57622314882
274.4 1.57724059617
274.6 1.5782513944
274.8 1.57925554669
275 1.580253057
275.2 1.58124393005
275.4 1.58222817131
275.6 1.583205787
275.8 1.58417678405
276 1.58514117012
276.2 1.58609895359
276.4 1.5870501435
276.6 1.58799474961
276.8 1.58893278233
277 1.58986425273
277.2 1.59078917256
277.4 1.59170755418
277.6 1.59261941057
277.8 1.59352475535
278 1.59442360274
278.2 1.59531596755
278.4 1.59620186515
278.6 1.59708131152
278.8 1.59795432316
279 1.59882091716
279.2 1.5996811111
279.4 1.60053492313
279.6 1.60138237187
279.8 1.60222347648
280 1.60305825659
280.2 1.60388673231
280.4 1.60470892425
280.6 1.60552485344
280.8 1.60633454137
281 1.60713800998
281.2 1.60793528162
281.4 1.60872637907
281.6 1.6095113255
281.8 1.61029014449
282 1.61106285999
282.2 1.61182949633
282.4 1.61259007821
282.6 1.61334463066
282.8 1.61409317908
283 1.6148357492
283.2 1.61557236704
283.4 1.61630305898
283.6 1.61702785168
283.8 1.61774677208
284 1.61845984743
284.2 1.61916710523
284.4 1.61986857328
284.6 1.6205642796
284.8 1.62125425248
285 1.62193852042
285.2 1.62261711219
285.4 1.62329005675
285.6 1.62395738328
285.8 1.62461912115
286 1.62527529995
286.2 1.62592594944
286.4 1.62657109954
286.6 1.62721078038
286.8 1.62784502221
287 1.62847385544
287.2 1.62909731063
287.4 1.62971541847
287.6 1.63032820974
287.8 1.63093571533
288 1.63153796623
288.2 1.63213499344
288.4 1.63272682799
288.6 1.63331350082
288.8 1.63389504278
289 1.63447148441
289.2 1.63504285586
289.4 1.63560918654
289.6 1.63617050488
289.8 1.63672683773
290 1.63727820974
290.2 1.63782464231
290.4 1.63836615238
290.6 1.63890275052
290.8 1.63943443856
291 1.63996120636
291.2 1.64048302751
291.4 1.64099985373
291.6 1.64151160768
291.8 1.64201817358
292 1.64251938545
292.2 1.64301501218
292.4 1.64350473898
292.6 1.64398814444
292.8 1.64446467253
293 1.64493359857
293.2 1.64539398856
293.4 1.64584465078
293.6 1.64628407892
293.8 1.64671038587
294 1.64712122753
294.2 1.64751371586
294.4 1.64788432087
294.6 1.6482287614
294.8 1.64854188461
295 1.64881753485
295.2 1.64904841257
295.4 1.64922592477
295.6 1.64934002854
295.8 1.64937907029
296 1.64932962323
296.2 1.64917632661
296.4 1.64890173059
296.6 1.64848615079
296.8 1.64790753754
297 1.64714136439
297.2 1.64616054121
297.4 1.6449353569
297.6 1.64343345671
297.8 1.64161985896
298 1.63945701529
298.2 1.63690491825
298.4 1.63392125911
298.6 1.63046163769
298.8 1.62647982552
299 1.62192808178
299.2 1.61675752078
299.4 1.6109185284
299.6 1.60436122336
299.8 1.59703595838
300 1.58889385482
300.2 1.57988736353
300.4 1.5699708436
300.6 1.55910115015
300.8 1.54723822161
301 1.5343456566
301.2 1.52039127067
301.4 1.50534762304
301.6 1.48919250393
301.8 1.47190937373
302 1.45348774602
302.2 1.43392350738
302.4 1.41321916806
302.6 1.39138403895
302.8 1.36843433153
303 1.34439317882
303.2 1.319290577
303.4 1.29316324848
303.6 1.26605442883
303.8 1.23801358095
304 1.20909604145
304.2 1.17936260464
304.4 1.14887905117
304.6 1.11771562829
304.8 1.08594648995
305 1.05364910481
305.2 1.02090364086
305.4 0.987792334938
305.6 0.954398855822
305.8 0.920807668864
306 0.887103409979
306.2 0.853370276218
306.4 0.819691439542
306.6 0.786148489743
306.8 0.752820911698
307 0.71978560136
307.2 0.687116424105
307.4 0.654883818223
307.6 0.62315444556
307.8 0.591990890552
308 0.561451408158
308.2 0.531589720527
308.4 0.502454861605
308.6 0.474091068323
308.8 0.446537716539
309 0.41982929946
309.2 0.393995445925
309.4 0.369060975656
309.6 0.345045988365
309.8 0.321965983449
310 0.299832006924
310.2 0.278650822215
310.4 0.258425101426
310.6 0.239153633792
310.8 0.220831548097
311 0.203450545992
311.2 0.186999143306
311.4 0.171462916606
311.6 0.1568247525
311.8 0.143065097355
312 0.130162205339
312.2 0.118092382914
312.4 0.106830228137
312.6 0.0963488633215
312.8 0.0866201598674
313 0.0776149542213
313.2 0.0693032541642
313.4 0.0616544347844
313.6 0.0546374236683
313.8 0.0482208750003
314 0.0423733324014
314.2 0.0370633804672
314.4 0.0322597850787
314.6 0.0279316226592
314.8 0.0240483986399
315 0.0205801554672
315.2 0.0174975705523
315.4 0.0147720446086
315.6 0.0123757808679
315.8 0.0102818556934
316 0.00846428113178
316.2 0.0068980599582
316.4 0.00555923377578
316.6 0.00442492473118
316.8 0.00347337140133
317 0.00268395939655
317.2 0.0020372472098
317.4 0.00151498782351
317.6 0.00110014656355
317.8 0.000776915665262
318 0.000530725990404
318.2 0.000348256305017
318.4 0.000217440498807
318.6 0.000127473095615
318.8 6.88133728342e-05
319 3.3188375274e-05
319.2 1.35950760571e-05
319.4 4.3019039689e-06
319.6 8.49823206713e-07
319.8 5.31178912541e-08
320 0
320.2 0
320.4 0
320.6 0
320.8 0
321 0
321.2 0
321.4 0
321.6 0
321.8 0
322 0
322.2 0
322.4 0
322.6 0
322.8 0
323 0
323.2 0
323.4 0
323.6 0
323.8 0
324 0
324.2 0
324.4 0
324.6 0
324.8 0
325 0
325.2 0
325.4 0
325.6 0
325.8 0
326 0
326.2 0
326.4 0
326.6 0
326.8 0
327 0
327.2 0
327.4 0
327.6 0
327.8 0
328 0
328.2 0
328.4 0
328.6 0
328.8 0
329 0
329.2 0
329.4 0
329.6 0
329.8 0
330 0
330.2 0
330.4 0
330.6 0
330.8 0
331 0
331.2 0
331.4 0
331.6 0
331.8 0
332 0
332.2 0
332.4 0
332.6 0
332.8 0
333 0
333.2 0
333.4 0
333.6 0
333.8 0
334 0
334.2 0
334.4 0
334.6 0
334.8 0
335 0
335.2 0
335.4 0
335.6 0
335.8 0
336 0
336.2 0
336.4 0
336.6 0
336.8 0
337 0
337.2 0
337.4 0
337.6 0
337.8 0
338 0
338.2 0
338.4 0
338.6 0
338.8 0
339 0
339.2 0
339.4 0
339.6 0
339.8 0
340 0
340.2 0
340.4 0
340.6 0
340.8 0
341 0
341.2 0
341.4 0
341.6 0
341.8 0
342 0
342.2 0
342.4 0
342.6 0
342.8 0
343 0
343.2 0
343.4 0
343.6 0
343.8 0
344 0
344.2 0
344.4 0
344.6 0
344.8 0
345 0
345.2 0
345.4 0
345.6 0
345.8 0
346 0
346.2 0
346.4 0
346.6 0
346.8 0
347 0
347.2 0
347.4 0
347.6 0
347.8 0
348 0
348.2 0
348.4 0
348.6 0
348.8 0
349 0
349.2 0
349.4 0
349.6 0
349.8 0
350 0
350.2 0
350.4 0
350.6 0
350.8 0
351 0
351.2 0
351.4 0
351.6 0
351.8 0
352 0
352.2 0
352.4 0
352.6 0
352.8 0
353 0
353.2 0
353.4 0
353.6 0
353.8 0
354 0
354.2 0
354.4 0
354.6 0
354.8 0
355 0
355.2 0
355.4 0
355.6 0
355.8 0
356 0
356.2 0
356.4 0
356.6 0
356.8 0
357 0
357.2 0
357.4 0
357.6 0
357.8 0
358 0
358.2 0
358.4 0
358.6 0
358.8 0
359 0
359.2 0
359.4 0
359.6 0
359.8 0
360 0
360.2 0
360.4 0
360.6 0
360.8 0
361 0
361.2 0
361.4 0
361.6 0
361.8 0
362 0
362.2 0
362.4 0
362.6 0
362.8 0
363 0
363.2 0
363.4 0
363.6 0
363.8 0
364 0
364.2 0
364.4 0
364.6 0
364.8 0
365 0
365.2 0
365.4 0
365.6 0
365.8 0
366 0
366.2 0
366.4 0
366.6 0
366.8 0
367 0
367.2 0
367.4 0
367.6 0
367.8 0
368 0
368.2 0
368.4 0
368.6 0
368.8 0
369 0
369.2 0
369.4 0
369.6 0
369.8 0
370 0
370.2 0
370.4 0
370.6 0
370.8 0
371 0
371.2 0
371.4 0
371.6 0
371.8 0
372 0
372.2 0
372.4 0
372.6 0
372.8 0
373 0
373.2 0
373.4 0
373.6 0
373.8 0
374 0
374.2 0
374.4 0
374.6 0
374.8 0
375 0
375.2 0
375.4 0
375.6 0
375.8 0
376 0
376.2 0
376.4 0
376.6 0
376.8 0
377 0
377.2 0
377.4 0
377.6 0
377.8 0
378 0
378.2 0
378.4 0
378.6 0
378.8 0
379 0
379.2 0
379.4 0
379.6 0
379.8 0
380 0
380.2 0
380.4 0
380.6 0
380.8 0
381 0
381.2 0
381.4 0
381.6 0
381.8 0
382 0
382.2 0
382.4 0
382.6 0
382.8 0
383 0
383.2 0
383.4 0
383.6 0
383.8 0
384 0
384.2 0
384.4 0
384.6 0
384.8 0
385 0
385.2 0
385.4 0
385.6 0
385.8 0
386 0
386.2 0
386.4 0
386.6 0
386.8 0
387 0
387.2 0
387.4 0
387.6 0
387.8 0
388 0
388.2 0
388.4 0
388.6 0
388.8 0
389 0
389.2 0
389.4 0
389.6 0
389.8 0
390 0
390.2 0
390.4 0
390.6 0
390.8 0
391 0
391.2 0
391.4 0
391.6 0
391.8 0
392 0
392.2 0
392.4 0
392.6 0
392.8 0
393 0
393.2 0
393.4 0
393.6 0
393.8 0
394 0
394.2 0
394.4 0
394.6 0
394.8 0
395 0
395.2 0
395.4 0
395.6 0
395.8 0
396 0
396.2 0
396.4 0
396.6 0
396.8 0
397 0
397.2 0
397.4 0
397.6 0
397.8 0
398 0
398.2 0
398.4 0
398.6 0
398.8 0
399 0
399.2 0
399.4 0
399.6 0
399.8 0
400 0

